State Transitions in Bright Galactic X-ray Binaries: Luminosities Span by Two Orders of Magnitude

Using X-ray monitoring observations with the ASM on board the RXTE and the BAT on board the Swift, we are able to study the spectral state transitions occurred in about 20 bright persistent and transient black hole and neutron star binaries. We have confirmed that there is a correlation between the X-ray luminosity corresponding to the hard-to-soft transition and the X-ray luminosity of the following soft state. This correlation holds over a luminosity range spanning by two orders of magnitude, with no indication of a flux saturation or cut-off. We have also found that the transition luminosity correlates with the rate of increase in the X-ray luminosity during the rising phase of an outburst or flare, implying that the origin of the variation of the transition luminosity is associated with non-stationary accretion in both transient sources and persistent sources. The correlation between the luminosity corresponding to the end of the soft-to-hard transition and the peak luminosity of the preceding soft state is found insignificant. The results suggest that the hysteresis effect of spectral state transitions is primarily driven by non-stationary accretion when the mass accretion rate increases rather than the mass accretion rate decreases. Our results also imply that Galactic X-ray binaries can reach more luminous hard states during outbursts of higher luminosities and of similar rise time scales as those observed. Based on the correlations, we speculate that bright hard state beyond the Eddington luminosity will be observed in Galactic binaries in the next century. We also suggest that some ultra-luminous X-ray sources in nearby galaxies, which stay in the hard states during bright, short flares, harbor stellar-mass compact stars.

==> response2referee.txt <==
Dear Editor,

I have revised the paper according to the referee's comments. Please find the details. Many thanks for your assistance. 

==================

Dear referee,

I have revised the paper according to your comments. Thank you for your help. 

Wenfei Yu

"
Introduction:
"..therefore the mass accretion rate WAS the dominant" (I
think tenses need to be coherent in the sentence)
"
Revision has been made.

"
p3 The sentence "... which suggests that brighter hard
states than current known.." is a bit odd. Maybe "... which
suggests hard states brighter than the ones currently
known..."
"
Revision has been made.


"
The sentence "This can be understood as that ...(ADAF)
models." is awkward. I think it should be cut, and
rephrased slightly
"
We revised this according to your comments.

"
p4
"... WITH A significance SMALLER than 1sigma"
"
Your suggestion is taken. 

"
p7 "..is the key for THE understanding..."

".. the BAT light curve starts when ..." (remove at)

"later" -> "latter" in this context
"
Revision has been made accordingly.

"
p9 I think HEXTE should be BAT in a couple of places
in the last paragraph. Otherwise the authors need to introduce data
reduction or how they obtained the fluxes from HEXTE.
"
The HEXTE fluxes were taken from previous papers in the series. We add a few more words in this paragraph to tell how we obtained the fluxes.

"
p10
"..consistent with BEING the same"
"
Revised accordingly.

"
The sentence "The disadvantage is that...S-H transition" is
a bit funny. Maybe "The disadvantage is that we measure the
Hard state flux after the transition has occurred. This is
not..."

The last sentence of this section on p11 is a repetition
of this point. Is it really worth repeating?
"

We have revised accordingly and now no repetition.

"
p 13
"brighter hard stateS would be observed"

"but uncertaintIES on the massES and distancES ..."
"
We have revised accordingly. 

"
p14
"investigationS"
"..main parameters THAT determine..." (no s to determine)
"
We have revised accordingly.

"
p17
I like section 4.3 but I think the first paragraph is not very clear.
Do the authors mean :
"Dim hard state outburst (no exceeding 1-2%) Ledd can
easily be explained in the framework in which mass accretion
rate only determines the transition: the mass accretion
rate threshold have not been reached. Brighter outbursts
cannot, however, be explained within this framework" ?
"
Yes. Revision has been made accordingly.

"
The sentence "Such hard states can sustain but... develop"
should be rephrased and made clearer. Is there a
reference for the development of an instability during
bright hard states?
"
We have rephrased the paper. There is no reference for the development of an instability but just if the luminosity increases daily with a rate above a constant fraction, luminosity would reach infinity (i.e., L> (1+a)^N, and a > 0) )


